Detailed Iron-Peak Element Abundances in Three Very Metal-Poor Stars

We have obtained new detailed abundances of the Fe-group elements Sc through Zn (Z=21-30) in three very metal-poor ([Fe/H] $\approx -3$) stars: BD 03 740, BD -13 3442 and CD -33 1173. High-resolution ultraviolet HST/STIS spectra in the wavelength range 2300-3050\AA\ were gathered, and complemented by an assortment of optical echelle spectra. The analysis featured recent laboratory atomic data for number of neutral and ionized species for all Fe-group elements except Cu and Zn. A detailed examination of scandium, titanium, and vanadium abundances in large-sample spectroscopic surveys indicates that they are positively correlated in stars with [Fe/H]<-$2. The abundances of these elements in BD 03 740, BD -13 3442 and CD -33 1173 and HD 84937. (studied in a previous paper of this series) are in accord with these trends and lie at the high end of the correlations. Six elements have detectable neutral and ionized features, and generally their abundances are in reasonable agreement. For Cr we find only minimal abundance disagreement between the neutral (mean of [Cri/Fe]=+0.01) and ionized species (mean of [Crii/Fe]=+0.08), unlike most studies in the past. The prominent exception is Co, for which the neutral species indicates a significant overabundance (mean of [Co/H]=-2.53), while no such enhancement is seen for the ionized species (mean of [Coii/H]=-2.93). These new stellar abundances, especially the correlations among Sc, Ti, and V, suggest that models of element production in early high-mass metal-poor stars should be revisited.

==> response.txt <==
Dr. Dieter H. Hartmann
AAS Scientific Editor
dieter.hartmann@aas.org

Dear Dieter,
Thank you for your  prompt handling of our paper. We appreciate the referee's thoughtful commnets
and we have responded to them below.
As you suggested, we have made changes in the revised manuscript in boldface to make it easy to see.
We hope the paper is now subitable for publication.
With best regards,
John



Response to the Referee:

REFEREE: 
The paper reports on elemental abundance determination of iron-peak elements 
for three very metal-poor stars. The three stars have been well studied by 
previous work, but the authors investigate much larger number of spectral 
lines in the UV and optical ranges than previous work, providing with very 
useful information about the analysis technique and behaviors of neutral and 
ionized species for many elements. The descriptions are clear in general, 
and tables and figures are all informative. I recommend publication of 
this paper in Astronomical Journal.  I have some minor comments for the current 
manuscript. I recommend the authors to include these points in the revision
 of the paper before publication.

OUR RESPONSE:
We thank the referee for an encouraging and helpful report.  We have tried
to adequately address the referee's comments.  Changes to the manuscript are
highlighted in bold text.

----------------------------------------------------------------------------

REFEREE:
1)The "sigma" values and error bars in figures and a table should be 
defined more carefully. In Figure 1, the authors say that the error bar 
means "line-scatter sigma", but it is not necessarily clear what the scatter 
means. Is it standard deviation? Is it the same as the sigma value in Table 3? 
The sigma value in the table is 0.00 for the species for which less than 
three lines are available. This could be misleading. It would be 
"... (no value)".

OUR RESPONSE:
Right, we were unclear. We have modified the sigma values for 
Cu I and Zn I in cases where the standard deviations were too small to be
believable; see changes in paragraph 3 of section 3, Table 3, and Figure 2.
See below for our changes to the sigma values that the referee is worrried
about.

----------------------------------------------------------------------------

REFEREE:
2)It is not very clear which abundance values are adopted for those presented 
in Figure 4 for the three program stars. Section 4 is referred to for 
more details, but no clear description is found in the text. It would be 
useful to mention explicitly the adopted values for this figure. The 
"error bar" for the program stars in the figure should also be defined. 
Does it mean error, or standard deviation of the abundance results of the 
three stars?

OUR RESPONSE:

We have added text to indicate that the abundance values for this figure are mostly means taken from the last column in
Table 4, our final mean elemental (ions and neutrals where available) 
abundances for the program stars. The obvious exception being Co where we have
plotted only Co II. 
We have also replaced figure 4 with a slightly different  version that has more internally consistent error bars. 
In the text we have indicated that except for Cu and Zn the error bars are 
the means of the scatters (sigmas). 
For Cu and Zn there are not enough points to assess realistic scatter uncertainties, so we have assigned +/-0.15 to them.


----------------------------------------------------------------------------

REFEREE:
3)The discrepancy of Cr abundances from neutral and ionized species are 
discussed in S3.1.4 and S6. This point is discussed in Lai et al. (2008), 
which is cited in this paper, based on their original data. The discussion 
of Lai et al. should be referred to in these sections.

OUR RESPONSE:

Good point.  We have looked again at the Lai et al. paper and realize that
it is the only literature source on these stars with an extensive investigation
of Fe-group elements.  We now point this out in a new penultimte paraggraph
in section 1.  Then we mention in the last paragraph of the beginning of
section 3 (just before subsection 3.1) that we are generally in accord 
with Lai et al.  Finally, we comment on our close agreement with them on 
Cr I and Cr II at the end of subsubsection 3.1.4.

----------------------------------------------------------------------------

REFEREE:
4)Minor comments:
-Citations of some papers are incomplete (e.g., "Melendez & Barby" in S3.1.6; 
"Curtis et al." in S5..1).

OUR RESPONSE:
The citations and reference list appear to be OK.  The referee mentioned two 
particular examples.  The "Melendez & Barbuy" citation looks correct in our 
LaTeX compilation of the paper.  Formally the "Curtis et al." citations are 
correct because they are preceded in the same paragraph by "Curtis et al. 
2019".  However, we see that the Curtis et al. appearance 4 times in this 
paragraph is excessive and does not help the reader, so we have simplified 
the citations to this paper and re-phrased the first paragraph of section 5.1.

----------------------------------------------------------------------------

REFEREE:
-"-2.5=<[Fe/H]>=+0.0" in S3.1.7 would be "-2.5=<[Fe/H]=<+0.0".

OUR RESPONSE:
Thanks, and we have fixed the equation.

----------------------------------------------------------------------------

REFEREE:
-In S4, "bottom panel of this figure" does not have meaning for Figure 4.

OUR RESPONSE:
The referee is right; that comment should apply to Figure 1, not Figure 4.  
Therefore we have removed the offending sentence from the last paragraph of 
section 1, and added sentences pointing to Figure 1 in the 2nd paragraph of 
section 3.1.9 and in the 2nd paragraph of section 3.1.10 .

----------------------------------------------------------------------------

EDITOR'S REQUEST TO ADD A "\software" MACRO TO THE TEXT, FOR EXAMPLE:
\software{linemake (https://github.com/vmplacco/linemake), MOOG (Sneden 1973)}

OUR RESPONSE: 

We have done so after the acknowledgments, and also added a second reference
to the MOOG code.







==> tab2ascii.txt <==
Title: Detailed Iron-Peak Element Abundances in Three Very  Metal-Poor Stars 
Authors: Cowan, J.J., Sneden, C., Roederer, I.U., Lawler, J. E., 
         Den Hartog, E.A., Sobeck, J.S., Boesgaard, A.M.
Table: Line Parameters and Abundances
================================================================================
Byte-by-byte Description of file: apjxxxxt2_mrt.txt
--------------------------------------------------------------------------------
  Bytes Format   Units        Label   Explanations
--------------------------------------------------------------------------------
   1- 7   F7.2     Ang       lambda   Line Wavelength
   8-14     A7     ---      species   Line Identification
  15-21   F7.3      eV          chi   Lower State Excitation Energy
  22-28   F7.2     ---      log(gf)   Transition Probability
  29-35   F7.2     --- log(epsilon)   Abundance for BD+03 740
  36-42   F7.2     --- log(epsilon)   Abundance for BD-13 3442
  43-49   F7.2     --- log(epsilon)   Abundance for CD-33 1173
--------------------------------------------------------------------------------
2552.35   ScII  0.022   0.05   0.50   0.65   0.45
2555.80   ScII  0.000  -0.69   0.60   0.80   0.65
2563.19   ScII  0.000  -0.57   0.40   0.75   ...
3353.72   ScII  0.315   0.26   0.58   0.75   0.52
3359.68   ScII  0.008  -0.75   0.70   0.75   0.65
3361.93   ScII  0.000  -0.72   0.65   0.85   0.65
3368.94   ScII  0.008  -0.39   0.60   0.77   0.58
3535.71   ScII  0.315  -0.46   0.55   0.75   0.50
3567.70   ScII  0.000  -0.47   0.58   0.74   0.46
3572.53   ScII  0.022   0.27   0.61   0.81   0.57
3576.34   ScII  0.008   0.01   0.55   0.74   0.52
3580.93   ScII  0.000  -0.14   0.55   0.74   0.48
3589.63   ScII  0.008  -0.57   0.60   0.77   0.53
2644.26   TiI   0.021  -0.08   ...    2.89   ...
2956.13   TiI   0.048   0.12   2.74   2.84   ...
3186.45   TiI   0.000   0.01   2.77   2.74   2.74
3191.99   TiI   0.021   0.16   2.71   2.74   2.74
3199.91   TiI   0.048   0.31   2.71   2.74   2.74
3354.63   TiI   0.021   0.11   2.79   ...    ...
3385.94   TiI   0.048  -0.18   2.64   2.79   2.79
3635.46   TiI   0.000   0.10   2.65   2.72   2.74   
3642.67   TiI   0.021   0.21   2.64   2.69   ...   
3729.81   TiI   0.000  -0.28   2.67   2.69   ... 
3741.06   TiI   0.021  -0.15   2.74   2.82   2.59
3752.86   TiI   0.048   0.05   2.71   2.82   2.69
3904.78   TiI   0.900   0.15   2.64   ...    ...
3989.76   TiI   0.021  -0.13   2.72   ...    ...
3998.64   TiI   0.048   0.02   2.69   2.79   2.79
4305.91   TiI   0.848   0.49   2.69   2.78   ...
4533.24   TiI   0.848   0.54   2.69   ...    ...
4534.78   TiI   0.836   0.35   2.74   ...    ...
4535.57   TiI   0.826   0.14   2.74   ...    ...
4981.73   TiI   0.848   0.57   2.75   2.80   ...
4991.07   TiI   0.836   0.45   2.75   2.84   2.77
4999.50   TiI   0.826   0.32   2.69   2.83   2.57
5014.28   TiI   0.813   0.04   2.74   2.74   ...
5173.74   TiI   0.000  -1.06   2.79   2.84   ...
5192.97   TiI   0.021  -0.95   2.69   ...    ...
2517.43  TiII   0.135  -1.50   2.79   2.74   2.69
2571.03  TiII   0.607  -0.90   2.69   2.79   2.54
2717.30  TiII   1.130  -1.49   2.69   2.99   ...
2761.29  TiII   1.080  -1.35   2.79   ...    ...
2832.18  TiII   0.574  -0.85   2.79   2.79   2.64
2841.93  TiII   0.607  -0.59   2.59   2.64   2.44
2851.10  TiII   1.221  -0.73   2.59   ...    ...
2853.93  TiII   0.607  -1.55   2.75   2.84   ...
2862.32  TiII   1.237  -0.53   2.65   2.74   2.49
2884.10  TiII   1.130  -0.23   2.54   2.69   2.54
2888.93  TiII   0.574  -1.36   2.70   2.79   ...
3017.18  TiII   1.584  -0.30   2.54   2.59   2.49
3029.73  TiII   1.572  -0.35   2.69   2.59   ...
3046.68  TiII   1.165  -0.81   2.74   2.59   2.59
3056.74  TiII   1.161  -0.79   2.64   2.64   ...
3058.09  TiII   1.180  -0.42   2.64   2.69   2.34
3103.80  TiII   1.892   0.18   2.49   2.59   2.41
3105.08  TiII   1.224  -0.43   2.49   2.59   2.43
3110.08  TiII   1.582  -1.21   2.99   2.99   ...
3117.67  TiII   1.231  -0.49   2.49   2.54   ...
3119.80  TiII   1.243  -0.52   2.59   2.69   ...
3144.72  TiII   0.113  -2.36   2.79   2.84   ...
3184.12  TiII   0.012  -2.52   2.74   2.84   ...
3195.72  TiII   1.084  -1.39   2.64   2.64   ...
3197.52  TiII   0.028  -1.94   2.79   2.84   2.59
3203.43  TiII   0.000  -1.82   2.74   2.84   2.67
3213.12  TiII   0.012  -2.28   2.66   2.80   2.77
3214.77  TiII   0.049  -1.37   2.70   2.78   2.65
3224.24  TiII   1.584   0.05   2.57   2.62   2.39
3226.77  TiII   0.028  -1.79   2.71   2.81   2.64
3236.12  TiII   1.080  -0.41   2.51   2.58   2.49
3249.37  TiII   1.080  -1.35   2.59   ...    ...
3263.68  TiII   1.165  -1.14   2.64   2.65   2.60
3271.65  TiII   1.243  -0.28   2.52   2.54   2.44
3272.08  TiII   1.224  -0.25   2.42   2.47   2.29
3275.29  TiII   1.080  -1.48   2.69   2.64   ...
3276.77  TiII   1.180  -0.89   2.64   2.74   2.59
3276.99  TiII   0.122  -2.44   2.64   2.84   2.64
3278.29  TiII   1.231  -0.26   2.49   2.59   2.44
3279.99  TiII   1.116  -1.19   2.64   2.70   2.51
3282.33  TiII   1.224  -0.34   2.47   2.55   2.39
3287.65  TiII   1.893   0.45   2.47   2.46   2.34
3288.14  TiII   0.135  -1.99   2.72   2.78   2.64
3288.43  TiII   1.243  -1.25   2.62   2.64   ...
3288.58  TiII   1.231  -0.98   2.54   2.64   ...
3302.10  TiII   0.151  -2.34   2.66   2.75   ...
3307.72  TiII   0.122  -2.66   2.79   ...    ...
3308.80  TiII   0.135  -1.24   2.74   2.82   2.66
3309.53  TiII   1.165  -1.69   2.69   ...    ...
3315.32  TiII   1.224  -0.64   2.56   2.69   2.44
3318.02  TiII   0.122  -1.07   2.69   2.83   2.64
3321.70  TiII   1.231  -0.34   2.54   2.59   2.44
3337.85  TiII   1.237  -1.25   2.59   2.59   ...
3343.76  TiII   0.151  -1.18   2.69   2.79   2.55
3346.74  TiII   0.135  -1.04   2.65   2.74   2.55
3348.84  TiII   0.122  -1.18   2.69   2.74   2.55
3349.03  TiII   0.607   0.46   2.66   2.74   2.39
3349.40  TiII   0.049   0.54   2.84   2.99   2.75
3352.07  TiII   1.221  -1.28   2.59   2.71   2.75
3369.20  TiII   1.231  -1.42   2.59   2.63   ...
3374.35  TiII   1.237  -1.06   2.56   2.68   2.59
3388.75  TiII   1.237  -1.02   2.56   2.59   2.53
3407.20  TiII   0.049  -1.97   2.71   2.74   2.59
3409.81  TiII   0.028  -1.91   2.71   2.79   2.57
3416.96  TiII   1.237  -1.54   2.59   2.59   ...
3452.47  TiII   2.048  -0.56   2.49   2.54   2.51
3456.38  TiII   2.061  -0.11   2.57   2.58   2.39
3461.50  TiII   0.135  -0.85   2.74   2.89   2.64
3476.96  TiII   0.151  -2.20   2.74   2.78   2.54
3477.18  TiII   0.122  -0.95   2.74   2.78   2.61
3489.74  TiII   0.135  -2.00   2.69   2.74   2.61
3491.05  TiII   0.113  -1.10   2.72   2.79   2.61
3500.33  TiII   0.122  -2.04   2.69   2.74   2.64
3504.89  TiII   1.892   0.38   2.44   2.44   2.32
3520.25  TiII   2.048  -0.18   2.49   2.49   2.40
3535.41  TiII   2.061   0.01   2.44   2.49   2.29
3561.58  TiII   0.574  -2.04   2.64   2.74   2.69
3573.73  TiII   0.574  -1.53   2.64   2.69   2.59
3596.05  TiII   0.607  -1.07   2.59   2.67   2.47
3741.64  TiII   1.582  -0.07   2.54   2.58   2.39
3757.68  TiII   1.566  -0.44   2.59   2.62   2.39
3759.29  TiII   0.607   0.28   2.69   2.79   2.62
3761.32  TiII   0.574   0.18   2.67   2.77   2.57
3813.39  TiII   0.607  -1.89   2.75   2.79   2.69
3882.29  TiII   1.116  -1.87   2.69   ...    ...
3900.54  TiII   1.130  -0.29   2.61   2.69   2.46
3913.46  TiII   1.116  -0.36   2.64   2.69   2.48
3987.61  TiII   0.607  -2.73   2.79   ...    ...
4012.38  TiII   0.574  -1.78   2.76   2.80   2.65
4025.13  TiII   0.607  -2.11   2.74   2.80   ...
4028.34  TiII   1.892  -0.92   2.62   2.72   ...
4053.82  TiII   1.893  -1.07   2.67   2.81   ...
4161.53  TiII   1.084  -2.09   2.67   2.89   ...
4163.64  TiII   2.590  -0.13   2.61   2.64   ...
4171.90  TiII   2.598  -0.30   2.61   2.76   ...
4290.21  TiII   1.165  -0.87   2.64   2.70   2.53
4300.04  TiII   1.180  -0.46   2.58   2.69   2.47
4301.92  TiII   1.161  -1.21   2.69   2.72   2.59
4312.86  TiII   1.180  -1.12   2.66   2.76   2.49
4314.97  TiII   1.161  -1.15   2.69   2.65   2.41
4443.80  TiII   1.080  -0.71   2.67   2.74   2.59
4450.48  TiII   1.084  -1.52   2.72   2.80   ...
4468.49  TiII   1.130  -0.63   2.67   2.77   2.52
4501.27  TiII   1.116  -0.77   2.69   2.76   2.62
4549.62  TiII   1.584  -0.22   2.66   ...    ...
4571.97  TiII   1.572  -0.31   2.66   ...    ...
5129.16  TiII   1.892  -1.34   2.69   2.74   ...
5185.90  TiII   1.893  -1.41   2.69   2.69   ...
2677.80   VII   0.004  -0.76   1.55   1.68   1.56
2679.32   VII   0.026  -0.63   1.60   1.68   1.44 
2687.95   VII   0.042  -0.08   1.55   1.71   1.50  
2688.71   VII   0.042  -0.98   1.60   1.77   1.50 
2690.24   VII   0.026  -0.76   1.55   1.77   1.50 
2690.78   VII   0.013  -0.77   1.50   1.67   1.54
2700.93   VII   0.042  -0.37   1.50   1.75   1.45
2702.18   VII   0.026  -0.69   1.65   1.71   1.49
2715.65   VII   0.013  -0.63   1.55   1.68   1.35
2728.64   VII   0.004  -0.95   1.60   1.68   ...
2880.03   VII   0.348  -0.64   1.60   1.60   ...
2882.50   VII   0.333  -0.55   1.50   1.50   ...
2884.78   VII   0.323  -0.64   1.45   1.63   ...
2891.64   VII   0.333  -0.24   1.35   1.50   1.30   
2892.65   VII   0.348  -0.03   ...    1.60   1.45  
2893.32   VII   0.368   0.03   1.45   1.65   1.45
2896.21   VII   0.333  -0.72   1.60   1.52   ...
2903.08   VII   0.323  -0.70   1.55   1.70   ...
2906.46   VII   0.348  -0.15   1.45   1.63   1.45
2908.82   VII   0.392   0.31   1.30   1.45   1.15
2910.39   VII   0.323  -0.34   1.40   1.52   1.35
2911.06   VII   0.348  -0.35   1.45   1.62   ...
2920.38   VII   0.333  -0.53   1.25   1.45   1.20
2924.02   VII   0.392   1.40   1.40   ...    ...
2924.64   VII   0.368   1.45   1.45   ...    ...
2934.40   VII   0.323   1.55   1.55   ...    ...
2944.57   VII   0.368   1.55   1.55   ...    ...
2952.07   VII   0.348   1.45   1.45   ...    ...
3102.30   VII   0.368   0.45   1.65   1.75   1.45  
3118.38   VII   0.333   0.18   1.45   1.46   1.32
3121.15   VII   0.392  -0.46   1.55   1.60   1.50
3125.29   VII   0.323   0.04   1.50   1.57   1.42
3126.22   VII   0.368  -0.31   1.60   1.62   1.42
3130.27   VII   0.348  -0.32   1.68   1.68   1.47
3133.33   VII   0.333  -0.50   1.63   1.68   ...
3187.71   VII   1.071  -0.07   1.60   1.66   1.44
3188.51   VII   1.096   0.06   1.60   1.63   1.42
3190.68   VII   1.128   0.24   1.56   1.60   1.35
3267.70   VII   1.071   0.25   1.48   1.60   1.40
3271.12   VII   1.096   0.36   1.50   1.57   1.44
3276.12   VII   1.128   0.48   1.45   1.57   1.39
3517.30   VII   1.128  -0.24   1.28   1.45   1.35
3545.20   VII   1.096  -0.32   1.28   1.45   1.35
3592.02   VII   1.096  -0.30   1.40   1.50   ...
3715.46   VII   1.575  -0.22   1.45   1.57   ...
3727.34   VII   1.687  -0.23   1.58   1.94   ...
4005.70   VII   1.817  -0.45   1.60   ...    ...
4023.38   VII   1.805  -0.61   1.60   ...    ...
3578.68   CrI   0.000   0.42   2.59   2.62   2.52
3605.32   CrI   0.000   0.17   2.64   2.67   2.62
3593.48   CrI   0.000   0.31   2.65   2.67   2.59
3005.06   CrI   1.029  -0.25   2.67   3.07   ...
4254.33   CrI   0.000  -0.09   2.72   2.74   2.67
4289.72   CrI   0.000  -0.37   2.72   2.79   2.72   
4274.80   CrI   0.000  -0.22   2.72   2.79   2.62
5409.77   CrI   1.029  -0.67   2.75   ...    ...    
3021.56   CrI   1.029   0.61   2.77   ...    ...
5208.42   CrI   0.941   0.17   2.80   2.80   2.77
5204.51   CrI   0.941  -0.19   2.82   2.85   2.77
5206.04   CrI   0.941   0.02   2.82   2.85   2.73
2889.24   CrI   1.029  -0.26   2.92   2.97   2.87
2896.75   CrI   0.982  -0.85   ...    2.87   ...
2653.58  CrII   1.491  -0.68   2.89   2.97   2.87
2658.59  CrII   1.482  -0.62   2.97   3.07   2.87
2661.72  CrII   1.505  -1.20   2.97   2.97   2.92
2663.42  CrII   1.524  -0.26   ...    2.92   2.77
2663.67  CrII   1.482  -1.07   ...    ...    2.92
2666.01  CrII   1.505  -0.08   2.90   2.82   2.77
2668.71  CrII   1.491  -0.55   2.92   2.87   2.77
2671.81  CrII   1.505  -0.38   ...    3.12   2.82
2672.83  CrII   1.524  -0.50   2.92   3.12   2.87
2678.79  CrII   1.491  -0.36   ...    2.97   2.77
2687.09  CrII   1.505  -0.62   2.92   3.07   2.77
2691.04  CrII   1.548  -0.28   2.87   2.97   2.72
2698.41  CrII   1.524  -0.60   2.92   2.97   2.82
2698.68  CrII   1.482  -0.65   2.87   3.07   2.87
2703.85  CrII   1.491  -1.46   ...    3.12   ...
2712.31  CrII   1.505  -0.85   ...    ...    2.67
2722.75  CrII   1.491  -0.95   2.95   3.02   2.92
2843.25  CrII   1.524   0.37   3.02   3.12   2.82
2849.83  CrII   1.505   0.17   2.92   ...    2.77
2856.76  CrII   2.432  -0.59   2.87   2.97   2.72
2858.91  CrII   1.548  -0.25   ...    2.97   2.82
2860.93  CrII   1.482  -0.43   2.82   2.92   2.72
2862.57  CrII   1.524  -0.07   ...    2.97   2.72
2865.10  CrII   1.505  -0.08   2.92   3.02   2.72
2865.33  CrII   2.419  -0.71   ...    3.02   2.82
2866.74  CrII   1.491  -0.17   ...    2.92   2.72
2867.09  CrII   2.432  -0.50   2.97   2.92   2.87
2867.65  CrII   1.482  -0.36   2.82   3.02   2.72
2870.43  CrII   2.453  -0.16   2.87   2.97   2.82
2873.48  CrII   1.491  -0.85   ...    ...    2.72
2873.81  CrII   2.432  -0.69   2.92   3.02   ...
2875.99  CrII   2.481   0.12   2.85   2.82   2.72
2876.24  CrII   1.505  -0.87   2.87   3.02   2.87
2877.98  CrII   1.524  -0.99   3.07   3.02   2.87
2878.45  CrII   1.548  -1.27   2.97   2.92   2.82
2889.19  CrII   2.481  -0.60   2.92   2.97   ...
3118.65  CrII   2.419  -0.08   2.89   2.92   2.71   
3120.37  CrII   2.432   0.10   2.80   2.87   2.71   
3124.98  CrII   2.453   0.26   2.91   3.02   2.82 
3128.70  CrII   2.432  -0.53   2.94   3.02   2.82
3132.06  CrII   2.481   0.43   2.87   2.92   2.77  
3136.69  CrII   2.453  -0.44   2.95   3.02   2.84  
3147.23  CrII   2.481  -0.53   2.97   2.97   2.92
3180.70  CrII   2.541  -0.19   ...    2.97   2.82
3197.08  CrII   2.542  -0.32   ...    2.97   2.84
3209.18  CrII   2.542  -0.48   ...    2.95   2.85
3324.06  CrII   2.432  -1.44   2.96   3.02   ...
3328.35  CrII   2.419  -1.53   2.96   3.02   ...
3336.33  CrII   2.419  -1.02   2.96   2.98   2.73
3339.80  CrII   2.432  -0.81   2.93   2.92   2.71
3342.58  CrII   2.453  -0.70   2.95   2.95   2.74
3347.83  CrII   2.432  -1.03   ...    2.90   2.71
3353.12  CrII   2.481  -1.41   2.90   ...    ...
3358.50  CrII   2.453  -0.50   2.86   2.90   2.75
3360.29  CrII   3.101  -0.20   2.89   2.93   2.75
3368.05  CrII   2.481  -0.04   2.82   2.82   2.67
3378.33  CrII   3.101  -0.98   2.98   ...    ...
3379.37  CrII   3.103  -0.93   2.98   ...    ...
3379.82  CrII   3.103  -0.58   ...    3.00
3382.68  CrII   2.453  -0.85   2.95   3.00   2.79
3391.43  CrII   2.419  -1.40   2.95   ...    ...
3393.84  CrII   3.103  -0.94   3.00   ...    ...
3403.32  CrII   2.432  -0.60   ...    2.93   2.76
3408.77  CrII   2.481  -0.27   2.84   2.90   2.73
3421.21  CrII   2.419  -0.66   2.99   2.97   2.79
3422.74  CrII   2.453  -0.33   ...    ...    2.75
3433.31  CrII   2.432  -0.68   2.94   3.00   2.78
4558.64  CrII   4.070  -0.43   2.97   ...    ...
3569.49   MnI   2.317   0.58   2.34   2.44   2.24
4030.75   MnI   0.000  -0.50   2.11   2.10   2.06
4033.06   MnI   0.000  -0.65   2.11   2.08   2.06
4034.48   MnI   0.000  -0.84   2.15   2.08   ...
4041.35   MnI   2.113   0.28   2.44   2.34   ...
3441.99  MnII   1.775  -0.35   2.39   2.37   2.24
3460.32  MnII   1.808  -0.63   2.41   2.42   2.26
3474.13  MnII   1.831  -1.05   2.41   2.52   2.42
3482.91  MnII   1.831  -0.84   2.42   2.39   2.29
3488.68  MnII   1.846  -0.94   2.42   2.41   2.24
3497.53  MnII   1.846  -1.42   2.45   2.44   2.24
2327.40  FeII   0.083  -0.68   4.77   4.82   4.72
2331.31  FeII   0.232  -0.75   4.77   4.92   4.67
2332.80  FeII   0.048  -0.25   4.67   4.72   4.57
2343.50  FeII   0.000   0.06   4.62   4.72   ... 
2354.89  FeII   0.352  -1.08   4.67   4.75   4.47
2359.11  FeII   0.107  -0.66   4.67   4.75   4.67
2360.29  FeII   0.301  -0.58   4.82   4.82   4.67
2368.60  FeII   0.352  -0.69   4.87   4.82   4.67
2379.28  FeII   0.301  -0.83   ...    ...    4.57
2380.76  FeII   0.083  -0.68   ...    4.87   ... 
2385.01  FeII   0.352  -1.70   4.87   4.87   4.57
2391.48  FeII   0.301  -1.59   4.67   4.67   4.67
2526.83  FeII   0.352  -2.58   4.62   4.67   4.72
2563.48  FeII   1.040  -0.25   4.72   4.87   4.62
2566.91  FeII   1.076  -0.64   4.77   4.87   4.62
2577.92  FeII   1.097  -0.60   4.82   4.87   4.52
2582.58  FeII   1.076  -0.47   4.82   4.87   4.52
2585.88  FeII   0.000  -0.16   4.77   4.82   ... 
2591.54  FeII   1.040  -0.48   4.72   4.77   4.62
2598.37  FeII   0.048  -0.06   4.62   ...    4.62
2607.09  FeII   0.083  -0.15   4.72   4.77   4.67 
2611.07  FeII   1.076  -1.36   ...    4.77   4.57
2611.87  FeII   0.048   0.01   4.42   4.77   4.62 
2613.82  FeII   0.107  -0.36   4.72   4.77   4.67 
2617.62  FeII   0.083  -0.52   4.62   4.57   4.52 
2620.41  FeII   0.107  -1.85   4.92   4.97   4.72 
2621.67  FeII   0.121  -0.96   4.87   4.92   4.67
2625.67  FeII   0.048  -0.44   4.77   4.67   4.67
2628.29  FeII   0.121  -0.44   4.77   4.77   4.57
2692.83  FeII   0.986  -2.01   5.02   4.77   4.62
2714.41  FeII   0.986  -0.44   4.92   4.92   4.77
2724.88  FeII   1.040  -1.19   4.57   4.67   4.57
2730.73  FeII   1.076  -0.91   4.82   4.82   4.52
2732.45  FeII   0.232  -3.07   4.82   4.82   4.62
2739.55  FeII   0.986   0.33   4.72   4.77   4.77
2743.20  FeII   1.097  -0.05   4.77   4.72   4.72
2746.48  FeII   1.076   0.16   4.67   4.72   4.57
2746.98  FeII   1.040   0.08   4.77   4.77   4.62
2755.74  FeII   0.986   0.41   ...    4.72   4.52
2761.81  FeII   1.097  -1.20   4.67   4.72   4.52
2768.93  FeII   1.076  -1.51   4.77   4.77   4.62
2880.76  FeII   0.986  -1.65   4.72   4.77   4.62
2892.83  FeII   1.076  -2.70   4.67   4.77   ...
2917.46  FeII   1.040  -2.74   4.77   4.77   4.52
2926.59  FeII   0.986  -1.28   4.72   4.82   4.62   
2939.51  FeII   1.040  -2.68   4.72   4.82   ...
2944.40  FeII   1.695  -0.85   4.52   4.47   4.52
2947.66  FeII   1.671  -0.81   4.62   4.67   4.52
2961.27  FeII   1.076  -2.63   4.77   4.87   4.72
2964.62  FeII   1.724  -1.60   4.62   4.72   ...
2965.03  FeII   1.695  -1.35   4.67   4.72   4.62
2970.52  FeII   1.076  -1.65   4.72   4.82   4.62
2975.93  FeII   1.097  -2.59   4.72   4.75   4.62
2979.35  FeII   1.097  -2.02   4.62   4.87   4.52
2984.83  FeII   1.671  -0.45   4.57   4.67   4.32
2985.55  FeII   1.724  -0.89   ...    4.57   4.47
3002.64  FeII   1.695  -0.87   4.62   4.72   4.47
3170.34  FeII   1.695  -2.38   4.66   4.72   4.56
3183.11  FeII   1.695  -2.01   4.61   4.70   4.52
3186.74  FeII   1.695  -1.64   4.65   4.70   4.52
3192.91  FeII   1.671  -1.90   4.68   4.72   4.59
3193.80  FeII   1.724  -1.65   4.70   4.75   4.59
3196.07  FeII   1.671  -1.74   4.62   4.71   4.59
3255.89  FeII   0.986  -2.51   4.82   4.87   4.68
3277.35  FeII   0.986  -2.14   4.56   4.64   4.45
4173.45  FeII   2.583  -2.38   4.76   ...    ...
4233.16  FeII   2.583  -2.02   4.82   4.77   4.62
4303.17  FeII   2.704  -2.52   4.72   4.75   4.62
4385.38  FeII   2.778  -2.64   4.72   4.72   ...
4508.28  FeII   2.856  -2.42   4.82   4.82   ...
4522.63  FeII   2.844  -2.29   4.87   4.87   ...
4549.47  FeII   2.828  -1.92   4.80   4.69   ...
4583.83  FeII   2.807  -1.94   4.57   4.80   ...
2407.26   CoI   0.000   0.71   2.32   2.27   2.42
2411.62   CoI   0.101   0.60   2.18   2.22   2.27
2414.46   CoI   0.174   0.47   2.24   2.24   2.27 
2424.93   CoI   0.000   0.52   2.17   2.24   2.42
2439.04   CoI   0.224   0.00   2.27   ...    2.22
2521.37   CoI   0.000   0.34   2.27   2.37   2.32
2544.25   CoI   0.224  -0.26   ...    ...    2.47
2567.35   CoI   0.174  -0.73   ...    2.57   ...
3044.00   CoI   0.000  -0.55   2.57   2.67   ...
3395.37   CoI   0.581  -0.49   2.40   ...    ...
3405.12   CoI   0.432   0.29   2.37   2.37   2.45    
3409.18   CoI   0.514  -0.22   2.37   2.37   2.40
3412.34   CoI   0.514   0.06   2.41   2.42   2.42
3412.63   CoI   0.000  -0.71   2.57   ...    2.62
3417.16   CoI   0.581  -0.50   2.42   2.44   2.37   
3431.58   CoI   0.101  -0.90   2.57   2.48   2.57  
3433.04   CoI   0.629  -0.18   2.42   2.43   2.49  
3442.93   CoI   0.174  -1.05   2.52   2.43   ...  
3443.64   CoI   0.514  -0.01   2.37   ...    ...  
3449.17   CoI   0.581  -0.12   2.42   2.43   2.44
3449.44   CoI   0.432  -0.48   2.42   2.48   2.44 
3453.51   CoI   0.432   0.45   2.37   2.41   2.47  
3489.40   CoI   0.923   0.18   2.32   2.41   2.41
3495.68   CoI   0.629  -0.29   2.32   2.34   ...
3502.28   CoI   0.432   0.11   2.42   ...    ...
3506.31   CoI   0.514   0.02   2.42   2.41   2.42
3512.64   CoI   0.581  -0.15   2.44   2.39   2.46
3513.48   CoI   0.101  -0.79   2.62   2.59   2.64
3518.35   CoI   1.049   0.00   2.37   2.39   ...
3521.57   CoI   0.432  -0.74   2.47   2.52   2.37
3526.85   CoI   0.000  -0.59   2.57   2.62   2.60
3529.03   CoI   0.174  -0.89   2.57   2.59   2.63
3533.36   CoI   0.224  -1.03   2.57   2.59   2.67
3569.38   CoI   0.923   0.34   2.32   2.34   ...
3845.47   CoI   0.923   0.06   2.35   2.40   2.30
3995.31   CoI   0.923  -0.18   2.45   ...    2.62
4118.77   CoI   1.049  -0.48   2.42   2.47   ...
4121.32   CoI   0.923  -0.33   2.42   2.37   2.42
2286.16  CoII   0.415   0.53   2.04   2.07   2.02
2293.39  CoII   0.565  -0.83   2.22   2.27   2.07
2307.86  CoII   0.499   0.38   2.02   2.02   1.82
2311.60  CoII   0.565   0.32   2.00   1.97   1.97
2326.14  CoII   0.565  -0.42   2.07   ...    ...
2330.36  CoII   0.613  -0.51   2.10   2.27   2.02
2336.23  CoII   0.645  -0.63   2.02   1.97   2.07
2347.40  CoII   0.613  -0.11   2.07   2.22   1.87
2353.42  CoII   0.565   0.06   2.04   2.12   2.02
2361.52  CoII   0.645  -1.16   2.09   ...    ...
2386.37  CoII   0.565  -0.04   2.06   1.97   1.77   
2389.54  CoII   0.613  -0.40   2.12   2.07   1.92
2404.17  CoII   0.645  -0.46   2.07   2.17   1.97
2408.75  CoII   0.613  -0.38   2.07   2.12   ...
2414.07  CoII   0.565  -0.37   1.97   2.12   2.17
2417.66  CoII   0.499  -0.25   2.09   2.07   2.07
2464.20  CoII   1.216  -0.40   1.97   2.07   ...
2519.82  CoII   1.327  -0.12   2.02   2.07   ...
2564.03  CoII   1.327   0.07   1.90   2.02   1.92
2580.33  CoII   1.216   0.37   1.87   1.92   1.82
2587.22  CoII   1.327   0.03   1.94   2.02   1.92
2329.97   NiI   0.275   0.00   3.15   3.30   3.25
3423.71   NiI   0.212  -0.71   3.30   3.34   3.36 
3105.46   NiI   0.275  -1.50   3.30   3.35   3.35  
3114.12   NiI   0.109  -1.54   3.30   3.35   3.40
3080.75   NiI   0.212  -1.18   3.35   3.35   3.35
3433.56   NiI   0.025  -0.67   3.35   3.38   3.38
3225.02   NiI   0.423  -1.36   3.35   3.38   ...
3248.46   NiI   0.025  -2.16   3.35   3.47   ...
2401.84   NiI   0.165  -1.10   3.35   ...    3.45
3548.18   NiI   0.212  -1.54   3.37   3.05   3.06
3483.78   NiI   0.275  -1.11   3.37   3.39   3.38
3322.31   NiI   0.423  -1.38   3.37   3.40   3.43
3452.89   NiI   0.109  -0.90   3.37   3.41   3.43
2821.29   NiI   0.025  -1.41   3.38   3.35   ...
2943.91   NiI   0.025  -1.17   3.38   3.40   3.25   
3365.76   NiI   0.423  -1.30   3.38   3.41   3.37  
3315.66   NiI   0.109  -1.20   3.38   3.42   3.38  
3409.57   NiI   0.000  -2.43   3.38   3.50   ...   
3374.64   NiI   3.380   0.62   3.38   3.60   ...
3500.85   NiI   0.165  -1.27   3.39   3.40   3.43
3467.50   NiI   0.165  -2.03   3.39   3.50   ...
3571.86   NiI   0.165  -1.16   3.40   3.41   3.40
3243.05   NiI   0.025  -1.27   3.40   3.43   3.48   
2441.82   NiI   0.212  -1.51   3.40   3.50   ...
3527.98   NiI   0.165  -2.24   3.40   3.53   ...
2376.02   NiI   0.109  -1.70   3.40   3.60   3.40
3469.49   NiI   0.275  -1.79   3.41   3.42   3.46
3361.55   NiI   0.109  -1.44   3.41   3.45   3.43
3597.70   NiI   0.212  -1.10   3.42   3.45   3.40
3858.30   NiI   0.423  -0.96   3.42   3.45   3.40
3807.14   NiI   0.423  -1.23   3.42   3.47   3.35
3612.74   NiI   0.275  -1.41   3.42   3.47   3.40
3437.28   NiI   0.000  -1.20   3.42   3.48   3.45
3610.46   NiI   0.109  -1.14   3.42   3.50   3.44
3221.65   NiI   0.000  -1.87   3.42   3.55   3.37
2984.13   NiI   0.000  -1.50   3.43   3.35   3.55
3320.26   NiI   0.165  -1.43   3.43   3.48   3.45
3380.88   NiI   0.275  -1.46   3.43   3.50   3.37
3775.57   NiI   0.423  -1.41   3.44   3.47   3.45
2798.65   NiI   0.109  -1.54   3.45   3.40   3.45
3519.77   NiI   0.275  -1.44   3.45   3.44   3.47
3099.11   NiI   0.165  -1.66   3.45   3.45   3.40
3413.48   NiI   0.165  -1.40   3.47   3.42   3.38
3783.53   NiI   0.423  -1.40   3.47   3.47   ...
3031.87   NiI   0.000  -1.81   3.47   ...    ...
2296.55  NiII   1.680   0.14   3.30   3.40   3.15
2297.49  NiII   1.322  -0.33   3.60   3.45   3.25
2316.04  NiII   1.041   0.27   3.55   3.50   3.30
2367.38  NiII   1.157  -1.29   3.70   3.60   3.40
2375.42  NiII   1.859  -0.36   3.20   3.30   3.20
2387.76  NiII   1.680  -1.07   3.30   3.20   3.35
2416.14  NiII   1.859   0.13   3.25   3.20   ...
2437.89  NiII   1.680  -0.33   3.25   3.50   3.55
3247.53   CuI   0.000  -0.05   0.68   0.71   0.61
3273.95   CuI   0.000  -0.35   0.73   0.71   0.41
3302.58  Zn I   4.027   0.00   1.90   2.20   ...
3345.02  Zn I   4.075   0.30   1.90   2.00   ...

